Test of new physics effects in $\bar{B} \to (D^{(*)}, \pi) \ell^-\bar{\nu}_{\ell}$ decays with heavy and light leptons

We study the $\bar{B}\to D(D^*) \ell^-\bar{\nu}_{\ell}$ decays based on the up-to-date available inputs from experiments and the lattice. First, we review the standard model (SM) predictions of the different observables associated with these decay channels. In the analyses, we consider new physics (NP) effects in the channels with the heavy ($\tau$), as well as the light leptons ($\mu, e$). We have extracted $|V_{cb}|$ along with the new physics Wilson coefficients (WCs) from the available data on light leptons; the extracted value of $|V_{cb}|$ is $(40.3 \pm 0.5)\times 10^{-3}$. The extracted WCs are zero consistent, but some could be of order $10^{-2}$. Also, we have done the simultaneous analysis of the data in $\bar{B} \to D^{(*)}(\mu^-,e^-)\bar{\nu}$ alongside the inputs on $R(D^{(*)}) = \frac{\Gamma(\bar{B}\to D^{(*)}\tau^-\bar{\nu}_{\tau})}{\Gamma(\bar{B}\to D^{(*)}\ell^-\bar{\nu}_{\ell})}$ and the $D^*$ longitudinal polarisation fraction $F_L^{D^*}$ in different NP scenarios and extracted $|V_{cb}|$ which is consistent with the number mentioned above. Also, the simultaneous explanation of $R(D^{(*)})$ and $F_L^{D^*}$ is not possible in the one-operator scenarios. However, the two operator scenarios with $\mathcal{O}_{S_2}^{\tau} = (\bar{q}_R b_L)(\bar{\tau}_R\nu_{\tau L})$ as one of the operators could explain all these three measurements. Finally, we have given predictions of all the related observables in $\bar{B} \to D^{(*)}(\tau^-,\mu^-,e^-)\bar{\nu}$ decays in the NP scenarios, which could be tested in future experiments. We have repeated this exercise for $\bar{B} \to \pi\ell^-\bar{\nu}_{\ell}$ decays with the light lepton and extracted $|V_{ub}|$ and the new WCs. Finally, using all these available data for the light and heavy leptons, we have given bounds on the couplings of the relevant SM effective field theory (SMEFT) operators and the probable NP scale $\Lambda$.

==> fitresults_B2D.txt <==
{afp0B2D, 0.015729821951327272, 0.00011570756829574428}
{afp1B2D, -0.03856600543219834, 0.003438145329940998}
{afp2B2D, -0.0874814665230666, 0.022176239587103307}
{af00B2D, 0.07735673764756626, 0.0005750510588370219}
{af01B2D, -0.21285680218585384, 0.015524339515418213}
"correlations" -> <|{afp0, afp1} -> 0.30522106914899144, {afp0, afp2} -> -0.2599755860726729, {afp0, af00} -> 0.8127653899867772, {afp0, af01} -> 0.2317727309815477, {afp1, afp2} -> -0.33093831825189274, {afp1, af00} -> 0.3605756723735553, {afp1, af01} -> 0.7869726722170839, {afp2, af00} -> -0.24717937344769672, {afp2, af01} -> 0.016791826201016758, {af00, af01} -> 0.05941546203337019|>

==> fitresults_B2Dst.txt <==
{af0, 0.012074670963510994, 0.00014067710952417014}
{af1, 0.012291910483604477, 0.008487707513121544}
{af2, -0.006393591948389929, 0.43749376738395507}
{af11, -0.003342560507729109, 0.002035478671181712}
{af12, 0.00035381181290076373, 0.08900234137658913}
{af20, 0.050243716771883724, 0.0010596641550705502}
{af21, -0.20065369875889943, 0.04963075214583917}
{ag0, 0.031667044890298986, 0.00094539792714592}
{ag1, -0.04454776249736036, 0.04467133839027668}
{ag2, -0.9985052119794503, 2.669384608210591}
"correlations" -> <|{af0, af1} -> -0.0326321324100585, {af0, af2} -> 0.08155661839318337, {af0, af11} -> 0.03180397908822006, {af0, af12} -> 0.06680404846293204, {af0, af20} -> 0.5631599654793956, {af0, af21} -> 0.09543253601869373, {af0, ag0} -> 0.1800380202390138, {af0, ag1} -> -0.04723462601269332, {af0, ag2} -> 0.06022466111608778, {af1, af2} -> -0.6148299444588056, {af1, af11} -> 0.7095399625904258, {af1, af12} -> -0.5034104771160614, {af1, af20} -> 0.07206215148176619, {af1, af21} -> 0.6177410340514137, {af1, ag0} -> 0.04367749430132434, {af1, ag1} -> 0.17025565657677302, {af1, ag2} -> -0.07325818574011772, {af2, af11} -> -0.4996817207186306, {af2, af12} -> 0.7749749076452642, {af2, af20} -> -0.08421314559416938, {af2, af21} -> -0.35763188759563647, {af2, ag0} -> -0.007827156756871605, {af2, ag1} -> -0.09872426924500943, {af2, ag2} -> 0.2148102101979735, {af11, af12} -> -0.47665225836991104, {af11, af20} -> 0.34377874492346283, {af11, af21} -> 0.7303050798631733, {af11, ag0} -> 0.07244855110248972, {af11, ag1} -> 0.10500449692136124, {af11, ag2} -> -0.056178650408824526, {af12, af20} -> -0.06219271913747156, {af12, af21} -> -0.2539441111300191, {af12, ag0} -> 0.009665583643240914, {af12, ag1} -> -0.06579750172604505, {af12, ag2} -> 0.1505516561767295, {af20, af21} -> 0.06958358862124932, {af20, ag0} -> 0.33113255369808686, {af20, ag1} -> 0.011997078042780768, {af20, ag2} -> 0.01709795265415178, {af21, ag0} -> 0.038921022215939405, {af21, ag1} -> 0.1538326766313373, {af21, ag2} -> -0.04682824708003424, {ag0, ag1} -> 0.04575939183966478, {ag0, ag2} -> 0.04041314726457878, {ag1, ag2} -> -0.8022673500543653|>
